Efficient Data Analytics on Augmented Similarity Triplets

Data analysis require a pairwise proximity measure over objects. Recent work has extended this to situations where the distance information between objects is given as comparison results of distances between three objects (triplets). Humans find the comparison tasks much easier than the exact distance computation and such data can be easily obtained in big quantity via crowd-sourcing. In this work, we propose triplets augmentation, an efficient method to extend the triplets data by inferring the hidden implicit information form the existing data. Triplets augmentation improves the quality of kernel-based and kernel-free data analytics. We also propose a novel set of algorithms for common data analysis tasks based on triplets. These methods work directly with triplets and avoid kernel evaluations, thus are scalable to big data. We demonstrate that our methods outperform the current best-known techniques and are robust to noisy data.

==> Data/Glass_new.csv <==
x	mae	rmse	tmae	trmse
2	0.681303333	0.702153333	0.64904	0.66706
5	0.66341	0.68249	0.43566	0.444436667
10	0.631873333	0.648426667	0.27092	0.295236667
15	0.60317	0.61771	0.22782	0.261173333
20	0.575476667	0.58832	0.210603333	0.247376667
25	0.550036667	0.561536667	0.201953333	0.24012


==> Data/Iris.csv <==
x   mae     rmse    tmae    trmse
5	0.41	0.47	0.40	0.46
7	0.41	0.46	0.39	0.45
10	0.40	0.46	0.37	0.42
12	0.40	0.45	0.34	0.39
15	0.39	0.45	0.31	0.35
20	0.38	0.44	0.24	0.27
25	0.37	0.43	0.19	0.22
40	0.35	0.40	0.11	0.13


==> Data/Iris_new.csv <==
x	mae	rmse	tmae	trmse
2	0.57112	0.611763333	0.549506667	0.58722
5	0.554813333	0.59211	0.39669	0.420716667
10	0.527066667	0.559636667	0.24967	0.282163333
15	0.501023333	0.52994	0.21079	0.25319
20	0.477193333	0.503006667	0.195493333	0.242073333
25	0.455126667	0.478493333	0.188563333	0.237413333


==> Data/JDM.csv <==
x   mae     rmse    tmae    trmse
5	0.08	0.10	0.07	0.09
7	0.08	0.10	0.06	0.08
10	0.07	0.09	0.04	0.06
12	0.07	0.09	0.03	0.05
15	0.07	0.09	0.04	0.05
20	0.07	0.09	0.08	0.09
25	0.06	0.08	0.12	0.12
40	0.05	0.07	0.17	0.18


==> Data/Kernel_pca_difference_results.csv <==
x	Iris	Mnist	USPS
2	0.1187	0.1	0.025
5	0.2187	0.061	0.015
10	0.3173	0.016	-0.056
15	0.3933	0	-0.093
20	0.376	-0.003	-0.099
25	0.1293	0.003	-0.106
30	0.14	0.008	-0.064
35	0.152	0.015	0

==> Data/RandomPointsCrowdMedianComparison.csv <==
x,med_K,med_K_aug,med_crowd
30,0.1416,0.0898,0.7392
40,0.1253,0.1098,0.4336
50,0.0906,0.0336,0.3138


==> Data/RandomPointsLensMedianComparison.csv <==
x,med_K,med_K_aug,med_lens
30,0.0035,0.0019,0.0258
40,0.0047,0.0053,0.101
50,0.0077,0.002,0.123


==> Data/Wine.csv <==
x   mae     rmse    tmae    trmse
5	0.26	0.29	0.25	0.28
7	0.26	0.28	0.24	0.26
10	0.25	0.28	0.21	0.23
12	0.25	0.27	0.18	0.2
15	0.24	0.27	0.14	0.16
20	0.24	0.26	0.11	0.12
25	0.23	0.25	0.10	0.11
40	0.21	0.23	0.12	0.15


==> Data/Wine_new.csv <==
x	mae	rmse	tmae	trmse
2	0.476053333	0.49818	0.452336667	0.4721
5	0.462543333	0.482583333	0.29038	0.311246667
10	0.4395	0.456693333	0.182713333	0.222146667
15	0.41698	0.431943333	0.173956667	0.21177
20	0.39654	0.409906667	0.173243333	0.20928
25	0.37607	0.38826	0.17226	0.20689


==> Data/carsClassificationError.csv <==
x,k,kaug,lens
10,55.556,61.111,27.778
12,58.333,58.333,27.778
14,55.556,61.111,27.778
15,55.556,63.889,27.778
16,55.556,61.111,27.778
17,55.556,58.333,27.778
18,58.333,61.111,27.778
19,58.333,58.333,27.778
20,52.778,58.333,27.778
21,55.556,58.333,27.778
25,55.556,52.778,27.778
27,55.556,50,27.778
28,50,52.778,27.778
30,47.222,47.222,27.778


==> Data/cartrueDatasetClustering.csv <==
x,k,kaug,lens
15,0.7,0.9,0.63333
16,0.73333,0.68333,0.6
17,0.86667,0.68333,0.61667
18,0.63333,0.61667,0.8
19,0.66667,0.68333,0.66667
20,0.68333,0.86667,0.58333
21,0.68333,0.68333,0.66667
22,0.66667,0.68333,0.65
23,0.83333,0.7,0.55
24,0.71667,0.7,0.43333
25,0.68333,0.7,0.46667
26,0.68333,0.68333,0.65
27,0.85,0.66667,0.6
28,0.45,0.63333,0.65
29,0.55,0.73333,0.61667
30,0.63333,0.73333,0.66667


==> Data/cikm_results/glassAvgKNNIntersectClustBased_error_wise.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,24.5697,46.4790,23.0830,42.0970
5,23.3177,46.6353,21.1270,41.9407
10,23.9437,43.5057,23.2393,39.5930
20,25.0393,37.4023,23.7090,34.5853


==> Data/cikm_results/glassAvgKNNIntersectClustBased_tau_wise.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,9.3898,13.7717,10.6418,13.6150
5,20.5007,34.1157,20.5790,29.6557
10,23.6310,47.7307,24.0217,44.0530
20,31.9250,61.8153,31.9247,55.3993


==> Data/cikm_results/glassClassificationLensComparison.csv <==
x,k_10,k_10_aug,k_10_true,k_10_lens
1,38.6243,40.2116,58.2011,31.746
5,41.7989,51.8519,62.963,33.3333
10,53.4392,57.1429,61.9048,29.1005
20,52.381,62.4339,64.3175,34.3915


==> Data/cikm_results/glassClusteringLensComparison.csv <==
x,lens_10,lens_w_10,kNNG_aug_10,kNNG_w_aug_10
1,47.7308,46.9484,49.1393,46.7919
5,50.5477,50.5477,51.3302,51.7997
10,55.0861,52.2692,57.7465,59.4679
20,51.4867,53.8341,58.9984,62.4413


==> Data/cikm_results/glassMedian_error_wise.csv <==
x,med_std,med_std_aug
1,0.1887,0.1337
5,0.1622,0.1337
10,0.1529,0.1337
20,0.191,0.1475


==> Data/cikm_results/glassMedian_tau_wise.csv <==
x,med_std,med_std_aug
1,0.1170,0.1157
5,0.1200,0.0852
10,0.1370,0.1337
20,0.0458,0.0262


==> Data/cikm_results/glassRowWiseRank_error_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.7524,0.0053,0.8692,0.0017
5,0.7491,0.0051,0.8646,0.0025
10,0.7433,0.0047,0.8531,0.0005
20,0.7208,0.0039,0.8093,0.0044


==> Data/cikm_results/glassRowWiseRank_tau_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.1590,0.0055,0.2144,0.0030
5,0.5704,0.0011,0.7987,0.0070
10,0.7526,0.0051,0.8697,0.0020
20,0.8528,0.0024,0.8998,0.0001


==> Data/cikm_results/glass_CrowdMedianComparison.csv <==
x,med_K,med_K_aug,med_crowd
1,0.1803,0.1727,0.2078
5,0.1818,0.1668,0.2146
10,0.1567,0.1545,0.2042
20,0.15,0.1257,0.155


==> Data/cikm_results/glasscentralityRank_error_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.8112,0.0156,0.8756,0.0047
5,0.8125,0.0150,0.8748,0.0044
10,0.8281,0.0189,0.8696,0.0040
20,0.8306,0.0125,0.8647,0.0050


==> Data/cikm_results/glasscentralityRank_tau_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.6189,0.0557,0.6967,0.0380
5,0.8395,0.0269,0.8488,0.0179
10,0.8118,0.0111,0.8736,0.0052
20,0.8663,0.0047,0.9023,0.0030


==> Data/cikm_results/irisAvgKNNIntersectClustBased_error_wise.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,31.9727,59.8640,31.2923,48.6393
5,34.6940,58.2767,31.4060,52.3807
10,31.9730,53.7417,30.7257,49.4330
20,30.8390,45.8050,28.7983,40.3630


==> Data/cikm_results/irisAvgKNNIntersectClustBased_tau_wise.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,14.0590,20.1817,15.8730,17.9140
5,27.6643,39.9093,26.8707,34.3533
10,32.8800,54.8753,31.8593,52.0407
20,41.4963,71.4287,40.7033,65.1927


==> Data/cikm_results/irisClassificationLensComparison.csv <==
x,k_10,k_10_aug,k_10_true,k_10_lens
1,56.8182,65.1515,95.4545,28.7879
5,80.3030,86.3636,93.9394,10.6061
10,87.1212,93.9394,93.9394,9.0909
20,84.8485,96.9697,95.4545,9.8485


==> Data/cikm_results/irisClusteringLensComparison.csv <==
x,lens_10,lens_w_10,kNNG_aug_10,kNNG_w_aug_10
1,72,71.8667,70.9333,68.8
5,83.8667,83.8667,89.0667,89.0667
10,84.8,84.6667,91.2,91.2
20,84.8,84.8,91.7333,92


==> Data/cikm_results/irisMedian_error_wise.csv <==
x,med_std,med_std_aug
1,0.0833,0.0936
5,0.0588,0.0305
10,0.1548,0.0476
20,0.1674,0.0765


==> Data/cikm_results/irisMedian_tau_wise.csv <==
x,med_std,med_std_aug
1,0.6346,0.5077
5,0.2444,0.096
10,0.0828,0.0794
20,0.0767,0.0571


==> Data/cikm_results/irisRowWiseRank_error_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.8208,0.0002,0.8985,0.0023
5,0.8172,0.0006,0.8965,0.0007
10,0.8093,0.0015,0.8956,0.0015
20,0.7906,0.0005,0.8808,0.0060


==> Data/cikm_results/irisRowWiseRank_tau_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.1957,0.0066,0.2381,0.0070
5,0.6373,0.0002,0.8405,0.0040
10,0.8203,0.0008,0.8990,0.0008
20,0.9016,0.0017,0.9307,0.0027


==> Data/cikm_results/iris_CrowdMedianComparison.csv <==
x,med_K,med_K_aug,med_crowd
1,0.5389,0.4619,0.6525
5,0.6359,0.3107,0.6938
10,0.4054,0.2387,0.6685
20,0.3479,0.2862,0.4561


==> Data/cikm_results/iriscentralityRank_error_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.7359,0.025,0.7672,0.0205
5,0.7451,0.0247,0.7624,0.0256
10,0.7208,0.0099,0.7535,0.0196
20,0.704,0.0064,0.7372,0.0344


==> Data/cikm_results/iriscentralityRank_tau_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.3274,0.0804,0.431,0.0731
5,0.7106,0.0283,0.7278,0.0448
10,0.7361,0.0184,0.7663,0.0215
20,0.7678,0.0422,0.813,0.0153


==> Data/cikm_results/moonsAvgKNNIntersectClustBased_error_wise.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,13.6667,41.3333,13.1333,35.3667
5,15.1333,39.6000,15.4667,34.0333
10,14.8667,32.7333,14.5000,29.6333
20,13.0000,24.3333,13.2667,22.2333


==> Data/cikm_results/moonsAvgKNNIntersectClustBased_tau_wise.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,4.4000,8.5333,5.1333,7.2667
5,11.8000,27.1333,11.3333,23.4000
10,15.9333,41.8667,15.0000,36.1000
20,20.4000,58.0000,18.5667,53.5667


==> Data/cikm_results/moonsClassificationLensComparison.csv <==
x,k_10,k_10_aug,k_10_true,k_10_lens
1,74.0000,90.6667,100.0000,51.3333
5,77.3333,96.6667,99.7778,47.1111
10,77.1111,98.0000,100.0000,47.3333
20,80.2222,98.8889,99.7778,46.2222


==> Data/cikm_results/moonsClusteringLensComparison.csv <==
x,lens_10,lens_w_10,kNNG_aug_10,kNNG_w_aug_10
1,84.3333,84.3333,86.1333,86
5,84.4667,84.4667,87.4,87.4
10,84.4667,84.4667,88.5333,88.6667
20,84.2,84.2,89,89


==> Data/cikm_results/moonsMedian_error_wise.csv <==
x,med_std,med_std_aug
1,0.0007,0.0007
5,0.012,0.0133
10,0.0116,0.0126
20,0.0124,0.0133


==> Data/cikm_results/moonsMedian_tau_wise.csv <==
x,med_std,med_std_aug
1,0.2247,0.0115
5,0.1536,0.026
10,0.1285,0.0233
20,0.0879,0.0233


==> Data/cikm_results/moonsRowWiseRank_error_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.9267,0.0002,0.9379,0.0000
5,0.9260,0.0002,0.9394,0.0000
10,0.9235,0.0003,0.9351,0.0008
20,0.9166,0.0002,0.8935,0.0011


==> Data/cikm_results/moonsRowWiseRank_tau_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.4903,0.0025,0.7744,0.0010
5,0.8852,0.0004,0.9336,0.0001
10,0.9272,0.0002,0.9380,0.0003
20,0.9414,0.0003,0.9446,0.0000


==> Data/cikm_results/moons_CrowdMedianComparison.csv <==
x,med_K,med_K_aug,med_crowd
1,0.7436,0.5017,0.8021
5,0.0675,0.0538,0.4441
10,0.1755,0.1406,0.4275
20,0.1827,0.1406,0.4089


==> Data/cikm_results/moonscentralityRank_error_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.7647,0.0012,0.7661,0.0015
5,0.7600,0.0013,0.7672,0.0015
10,0.7549,0.0017,0.7598,0.0070
20,0.7484,0.0023,0.7740,0.0147


==> Data/cikm_results/moonscentralityRank_tau_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.7081,0.0157,0.7239,0.0219
5,0.7662,0.0040,0.7423,0.0050
10,0.7618,0.0015,0.7674,0.0036
20,0.7789,0.0011,0.7924,0.0008


==> Data/cikm_results/zooAvgKNNIntersectClustBased_error_wise.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,18.4820,33.3333,16.9963,27.0630
5,17.4917,33.9933,16.6663,27.8880
10,17.4920,29.7027,15.8413,25.2477
20,18.1520,30.0330,18.1520,27.8880


==> Data/cikm_results/zooAvgKNNIntersectClustBased_tau_wise.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,10.2310,12.2113,7.7558,9.2409
5,11.5510,25.7423,13.2010,21.1220
10,17.8220,31.6830,16.6663,26.4030
20,24.4227,47.8547,25.4127,42.9043


==> Data/cikm_results/zooCentralityRank_tau_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.2126,0.1021,0.2356,0.106
5,0.6331,0.0445,0.7044,0.0087
10,0.7099,0.021,0.7223,0.0231
20,0.7121,0.016,0.7542,0.0125


==> Data/cikm_results/zooClassificationLensComparison.csv <==
x,k_5,k_5_aug,k_5_true,k_5_lens,k_10,k_10_aug,k_10_true,k_10_lens
1,42.6667,42,85.3333,34,54,52.6667,82,46.6667
5,44,52.6667,86,36.6667,48,54.6667,80.6667,37.3333
10,58.6667,70.6667,94,42.6667,55.3333,66.6667,79.3333,46
20,62,76,88.6667,45.3333,63.3333,76.6667,81.3333,45.3333


==> Data/cikm_results/zooClusteringLensComparison.csv <==
x,lens_10,lens_w_10,kNNG_aug_10,kNNG_w_aug_10
1,56.8317,59.0099,57.0297,56.8713
5,70.495,70.0594,72.2772,72.4752
10,71.8812,71.8812,73.0693,74.6535
20,75.0495,72.6733,80.9901,76.4356


==> Data/cikm_results/zooMedian_error_wise.csv <==
x,med_std,med_std_aug
1,0.6974,0.2325
5,0.6528,0.2325
10,0.6066,0.2325
20,0.6528,0.3216


==> Data/cikm_results/zooMedian_tau_wise.csv <==
x,med_std,med_std_aug
1,2.3974,2.0207
5,0.9106,0.3951
10,0.6528,0.2325
20,0.188,0.1927


==> Data/cikm_results/zooRowWiseRank_error_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.6702,0.0064,0.8404,0.0003
5,0.6656,0.0085,0.8413,0.0007
10,0.6453,0.0007,0.8248,0.0031
20,0.6248,0.0152,0.8242,0.0019


==> Data/cikm_results/zooRowWiseRank_tau_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.1573,0.0082,0.1660,0.0105
5,0.4435,0.0023,0.6859,0.0134
10,0.6710,0.0072,0.8429,0.0002
20,0.8127,0.0051,0.8770,0.0022


==> Data/cikm_results/zoo_CrowdMedianComparison.csv <==
x,med_K,med_K_aug,med_crowd
1,2.2306,2.3476,2.8795
5,3.3282,3.0851,3.4338
10,3.7731,3.4281,3.8347
20,3.2694,3.2694,3.6393


==> Data/cikm_results/zoocentralityRank_error_wise.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.7099,0.021,0.7223,0.0231
5,0.6821,0.021,0.7157,0.0231
10,0.6759,0.021,0.7054,0.0231
20,0.6215,0.021,0.6652,0.0231


==> Data/foodClassificationError.csv <==
x,k,kaug
10,66.667,53.333
12,73.333,66.667
14,66.667,66.667
15,66.667,60
16,53.333,66.667
17,60,66.667
18,60,66.667
19,60,66.667
20,60,66.667
22,66.667,66.667
25,66.667,66.667
27,66.667,66.667
28,66.667,66.667
30,60,60


==> Data/glass20_p_0_1_centralitySorted.csv <==
x,centValue,label
1,-411.7085,b
2,-415.1092,a
3,-415.4861,c
4,-416.5333,a
5,-418.0475,a
6,-418.2882,a
7,-419.6018,a
8,-421.5235,a
9,-421.7318,a
10,-423.8121,a
11,-424.3376,a
12,-427.2561,a
13,-427.9687,a
14,-428.2792,a
15,-429.2214,a
16,-430.0255,a
17,-430.2420,a
18,-430.4459,a
19,-430.9232,a
20,-431.3175,a
21,-431.6225,a
22,-432.8432,a
23,-433.1051,a
24,-433.5595,a
25,-434.1356,a
26,-434.1423,a
27,-435.4396,a
28,-436.3217,a
29,-437.1006,a
30,-437.2693,a
31,-437.5606,a
32,-438.3355,a
33,-438.7733,a
34,-438.8358,a
35,-438.8379,a
36,-439.1036,a
37,-439.4198,a
38,-439.4315,a
39,-439.6945,a
40,-439.8684,a
41,-440.7248,a
42,-440.7320,a
43,-441.3351,a
44,-441.4142,a
45,-442.2077,a
46,-443.4110,a
47,-444.5791,a
48,-445.7281,a
49,-446.0922,a
50,-446.2100,a
51,-446.3892,a
52,-447.1728,a
53,-447.2764,a
54,-448.5948,a
55,-448.8439,a
56,-449.1244,a
57,-449.5467,a
58,-450.4781,a
59,-450.6228,a
60,-451.5131,a
61,-452.8289,a
62,-453.8264,a
63,-453.8559,a
64,-454.4259,a
65,-454.8669,a
66,-455.4001,a
67,-455.5492,a
68,-455.9405,a
69,-455.9780,a
70,-455.9988,a
71,-458.2842,a
72,-458.7952,a
73,-459.2556,a
74,-460.9552,a
75,-461.0085,a
76,-461.5690,a
77,-461.8287,a
78,-461.8979,a
79,-461.8994,a
80,-462.0855,a
81,-462.6634,a
82,-463.5676,a
83,-463.6709,a
84,-464.1229,a
85,-464.4523,a
86,-464.7039,a
87,-465.1315,a
88,-465.5758,a
89,-465.7829,a
90,-465.9290,a
91,-466.3137,a
92,-468.1649,a
93,-468.8262,a
94,-468.9246,a
95,-469.0548,a
96,-471.4797,a
97,-472.7026,a
98,-472.7469,a
99,-474.5639,a
100,-474.6656,a
101,-475.2394,a
102,-475.4472,a
103,-476.2376,a
104,-477.3115,a
105,-478.3464,a
106,-480.3507,a
107,-481.2968,a
108,-485.3044,a
109,-486.4829,a
110,-489.7823,a
111,-493.8384,a
112,-494.8496,a
113,-495.4082,a
114,-496.0385,a
115,-498.2180,a
116,-500.7701,a
117,-501.7068,a
118,-504.0305,a
119,-507.3707,a
120,-507.9467,a
121,-508.7325,a
122,-510.3527,a
123,-521.6077,a
124,-525.7785,a
125,-527.5853,a
126,-529.2769,a
127,-530.3421,a
128,-530.3702,a
129,-531.4077,a
130,-531.6122,a
131,-532.8514,a
132,-537.3906,a
133,-539.7198,a
134,-540.4259,a
135,-540.7431,a
136,-546.3650,a
137,-552.1577,a
138,-557.7777,a
139,-569.3823,a
140,-571.3935,a
141,-578.0765,a
142,-578.8162,a
143,-583.4847,a
144,-585.8057,a
145,-588.2628,a
146,-598.3244,a
147,-604.8222,a
148,-608.2087,a
149,-608.2091,a
150,-608.4856,a
151,-614.4681,a
152,-617.9459,a
153,-621.4875,a
154,-624.7113,a
155,-633.9356,a
156,-640.6737,a
157,-651.2394,a
158,-685.3237,a
159,-710.1340,a
160,-712.2476,a
161,-755.3196,a
162,-765.2633,a
163,-780.8061,a
164,-816.9622,a
165,-818.3314,a
166,-828.3570,a
167,-829.4450,a
168,-834.3808,a
169,-838.4031,a
170,-839.2811,a
171,-842.1541,a
172,-847.0231,a
173,-849.4844,a
174,-851.7196,a
175,-858.2919,a
176,-858.9040,a
177,-862.1493,a
178,-862.2270,a
179,-865.2576,a
180,-865.6222,a
181,-866.9198,a
182,-869.4580,a
183,-875.1416,a
184,-875.6863,a
185,-882.0554,a
186,-883.6533,a
187,-885.2156,a
188,-887.4852,a
189,-890.8577,a
190,-901.0706,a
191,-911.4526,a
192,-935.8311,a
193,-944.8182,a
194,-948.9899,a
195,-962.0766,a
196,-968.7606,a
197,-975.0019,a
198,-978.3379,a
199,-981.3606,a
200,-1028.6351,a
201,-1064.9920,a
202,-1095.9422,a
203,-1127.1057,a
204,-1211.6225,a
205,-1250.7490,a
206,-1261.4285,a
207,-1392.2261,a
208,-1402.2761,a
209,-1512.6987,a
210,-1573.2253,a
211,-1598.4015,a
212,-1598.6145,a
213,-1610.3548,a
214,-1808.6165,a


==> Data/glassAvgKNNIntersect.csv <==
x,k_5,k_5_aug,k_10,k_10_aug
1,6.8972,8.3738,13.2992,14.4578
5,13.9064,20.6170,23.0750,30.4206
10,18.9720,30.8038,30.1684,43.4484
20,24.4860,46.2430,38.7478,60.2150
30,29.1776,54.9346,44.3552,70.1122


==> Data/glassAvgKNNIntersectClustBased.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,16.4488,20.5606,14.5326,16.2148
5,25.7010,38.5982,22.9906,35.0468
10,29.7198,55.0464,29.3458,49.5328
20,38.5046,69.5328,37.4768,64.7664
30,44.1124,72.8972,42.5700,69.5328


==> Data/glassCentralityRank.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.6132,0.0103,0.6748,0.0206
5,0.7165,0.0173,0.7494,0.0272
10,0.795,0.0117,0.813,0.0115
20,0.8174,0.0081,0.8508,0.0086
30,0.8346,0.0069,0.8665,0.004


==> Data/glassClassification.csv <==
x,k_5,k_5_aug,k_5_true,k_10,k_10_aug,k_10_true
1,40.3130,42.1880,70.3130,45.9380,43.4380,64.0630
5,47.1880,55.3130,70.3130,49.6880,54.0630,64.0630
10,50.0000,57.8130,70.3130,53.1250,58.7500,64.0630
20,55.3130,61.2500,70.3130,56.2500,61.2500,64.0630
30,57.1880,64.3750,70.3130,61.5630,65.6250,64.0630


==> Data/glassClassificationLensComparison.csv <==
x,k_5,k_5_aug,k_5_true,k_5_lens,k_10,k_10_aug,k_10_true,k_10_lens
1,36.25,36.5625,63.4375,30.625,37.1875,39.6875,63.4375,33.75
5,40.3125,50.3125,64.375,32.8125,43.125,51.25,56.875,34.6875
10,41.25,54.6875,67.5,32.8125,47.5,55,59.0625,35.625
20,48.4375,56.25,57.1875,37.1875,50.3125,55.9375,57.1875,37.1875
30,52.5,63.125,65,36.875,50.625,60,60.9375,32.8125


==> Data/glassClusteringLensComparison.csv <==
x,lens_10,lens_w_10,kNNG_aug_10,kNNG_w_aug_10
1,48.2243,52.5234,48.5047,48.8785
5,56.5421,57.4766,59.6262,61.7757
10,59.6262,58.3178,62.5234,59.2523
20,57.5701,60.4673,60.5607,61.3084
30,61.1215,60.6542,61.4953,61.4953


==> Data/glassKPCA.csv <==
x,K_10,K_10_aug
1,40.1869,41.4953
5,39.6262,42.5234
10,41.0280,38.4112
20,40.5607,40.1869
30,39.4393,42.4299


==> Data/glassMedian.csv <==
x,med_std,med_std_aug
1,0.1155,0.1268
5,0.0773,0.0582
10,0.0549,0.0736
20,0.0513,0.0115
30,0.0468,0


==> Data/glassMedianComparisonWithCrowdMedian.csv <==
x,med_approx,med_aug_approx,crowd_med
1,0.0000,0.0000,0.0000
5,20.0000,0.0000,0.0000
10,20.0000,40.0000,0.0000
20,0.0000,80.0000,0.0000
30,20.0000,100.0000,0.0000


==> Data/glassNN.csv <==
x,nn10,nn15,nn20,nnS10,nnS15,nnS20
5,0.26075,0.29346,0.32274,0.29813,0.3567,0.42243
10,0.35136,0.39008,0.41433,0.39719,0.46707,0.51535
15,0.4542,0.48847,0.52227,0.49159,0.56464,0.62025
20,0.56843,0.59865,0.63416,0.59886,0.67445,0.72222
25,0.64151,0.67695,0.71067,0.67998,0.74969,0.79221


==> Data/glassNNErr.csv <==
xLeft,xRight,nn10,nn15,nn20,nn10std,nn15std,nn20std,nnS10,nnS15,nnS20,nnS10std,nnS15std,nnS20std
4,6,0.26075,0.29346,0.32274,0.0058343,0.0052041,0.011683,0.29813,0.3567,0.42243,0.021556,0.014031,0.0083076
9,11,0.35136,0.39008,0.41433,0.007076,0.0086091,0.0093767,0.39719,0.46707,0.51535,0.010741,0.0073232,0.011409
14,16,0.4542,0.48847,0.52227,0.0032693,0.0116,0.0057075,0.49159,0.56464,0.62025,0.0040472,0.006807,0.0066339
19,21,0.56843,0.59865,0.63416,0.0070792,0.0036896,0.0044302,0.59886,0.67445,0.72222,0.0056166,0.0024719,0.0081079
24,26,0.64151,0.67695,0.71067,0.00082292,0.0036256,0.0012873,0.67998,0.74969,0.79221,0.0075974,0.0018896,0.0028845


==> Data/glassNNErrS.csv <==
xLeft,xRight,nn10,nn15,nn20,nn10std,nn15std,nn20std,nnS10,nnS15,nnS20,nnS10std,nnS15std,nnS20std
4,6,0.26075,0.29346,0.32274,0.0058343,0.0052041,0.011683,0.29813,0.3567,0.42243,0.021556,0.014031,0.0083076
9,11,0.35136,0.39008,0.41433,0.007076,0.0086091,0.0093767,0.39719,0.46707,0.51535,0.010741,0.0073232,0.011409
14,16,0.4542,0.48847,0.52227,0.0032693,0.0116,0.0057075,0.49159,0.56464,0.62025,0.0040472,0.006807,0.0066339
19,21,0.56843,0.59865,0.63416,0.0070792,0.0036896,0.0044302,0.59886,0.67445,0.72222,0.0056166,0.0024719,0.0081079
24,26,0.64151,0.67695,0.71067,0.00082292,0.0036256,0.0012873,0.67998,0.74969,0.79221,0.0075974,0.0018896,0.0028845


==> Data/glassRowWiseRank.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.1571,0.0039,0.2086,0.0040
5,0.5587,0.0050,0.7731,0.0048
10,0.7378,0.0000,0.8476,0.0001
20,0.8340,0.0008,0.8927,0.0014
30,0.8663,0.0020,0.8982,0.0017


==> Data/glassSpearman.csv <==
x,mean,std,meanS,stdS
2,0.6217,0.034082,0.74988,0.022425
5,0.81549,0.015485,0.85282,0.010905
10,0.87899,0.0080867,0.89619,0.0050752
15,0.89721,0.0057681,0.9091,0.0026303
20,0.90462,0.0043852,0.91282,0.0019699
25,0.90802,0.003962,0.91417,0.0014547


==> Data/glassSpearmanStar.csv <==
x,mean,std,meanS,stdS
2,0.6217,0.034082,0.74988,0.022425
5,0.81549,0.015485,0.85282,0.010905
10,0.87899,0.0080867,0.89619,0.0050752
15,0.89721,0.0057681,0.9091,0.0026303
20,0.90462,0.0043852,0.91282,0.0019699
25,0.90802,0.003962,0.91417,0.0014547


==> Data/intersectDnK1Augn100RunCount100.csv <==
x	2	5	10	25	50	100
5	17	27	18	10	1	4
10	23	44	31	17	1	2
15	45	54	46	17	7	4
20	47	63	54	26	6	2
30	69	73	48	26	12	0
40	72	74	39	35	13	3
50	80	78	56	28	10	5
100	76	78	56	27	11	5


==> Data/intersectDnK1n100RunCount100.csv <==
x	2	5	10	25	50	100
5	14	32	22	2	3	2
10	27	44	32	17	8	1
15	34	53	39	14	2	2
20	41	53	52	16	7	2
30	47	65	40	25	10	1
40	53	65	39	26	8	4
50	48	67	49	18	8	4
100	61	72	54	24	7	4


==> Data/intersect_D_n_K1_n_100_run_count_100.csv <==
2,14,27,34,41,47,53,48,61
5,32,44,53,53,65,65,67,72
10,22,32,39,52,40,39,49,54
25,2,17,14,16,25,26,18,24
50,3,8,2,7,10,8,8,7
100,2,1,2,2,1,4,4,4


==> Data/intersect_D_n_K1_unnorm_aug_n_100_run_count_100.csv <==
2,13,15,31,33,48,57,65,74
5,19,31,42,52,70,69,70,75
10,14,21,39,43,47,40,56,55
25,9,17,11,16,26,32,27,28
50,1,4,6,6,15,9,10,11
100,5,3,4,1,1,2,5,5


==> Data/intersect_D_n_K1_unnorm_n_100_run_count_100.csv <==
2,12,21,28,34,42,39,43,55
5,30,41,52,46,58,63,60,70
10,23,30,38,47,37,37,51,53
25,4,10,13,13,24,25,19,23
50,4,8,4,7,10,9,8,7
100,2,2,1,2,3,4,4,5


==> Data/iris20_p_0_2_centralitySorted.csv <==
x,centValue,label
1,-284.7497,b
2,-285.7246,a
3,-286.1844,a
4,-286.2991,a
5,-286.7645,a
6,-287.4770,a
7,-287.5731,d
8,-288.9141,a
9,-289.0911,a
10,-289.2810,a
11,-290.6225,a
12,-290.7976,a
13,-291.7948,a
14,-292.0160,a
15,-292.4205,a
16,-293.3249,a
17,-295.0004,a
18,-296.6698,a
19,-297.1973,a
20,-297.7618,a
21,-299.7204,a
22,-300.2299,c
23,-300.2526,a
24,-300.9191,a
25,-301.6750,a
26,-301.9238,a
27,-302.6120,a
28,-302.9869,a
29,-303.4373,a
30,-304.4156,a
31,-305.3983,a
32,-305.8601,a
33,-306.3201,a
34,-306.9194,a
35,-307.9484,a
36,-309.7144,a
37,-310.1170,a
38,-310.3310,a
39,-310.7840,a
40,-311.2676,a
41,-311.5028,a
42,-313.8302,a
43,-314.0364,a
44,-315.3757,a
45,-315.8125,a
46,-316.1083,a
47,-316.8993,a
48,-318.6635,a
49,-324.3280,a
50,-325.6065,a
51,-326.3064,a
52,-326.7943,a
53,-327.0693,a
54,-327.1559,a
55,-333.3034,a
56,-334.0794,a
57,-334.3923,a
58,-335.6423,a
59,-335.8685,a
60,-337.7966,a
61,-339.2245,a
62,-342.3495,a
63,-345.6442,a
64,-346.8296,a
65,-349.6389,a
66,-350.1080,a
67,-351.1038,a
68,-356.1121,a
69,-356.4709,a
70,-358.7469,a
71,-359.1334,a
72,-360.9640,a
73,-361.0828,a
74,-368.4439,a
75,-368.8470,a
76,-369.7709,a
77,-372.8488,a
78,-373.2700,a
79,-374.0042,a
80,-389.6094,a
81,-391.9064,a
82,-392.9329,a
83,-394.0031,a
84,-396.9522,a
85,-400.0483,a
86,-404.4935,a
87,-406.6937,a
88,-406.9523,a
89,-409.0219,a
90,-411.9951,a
91,-412.7265,a
92,-412.9855,a
93,-414.7099,a
94,-415.9691,a
95,-418.0519,a
96,-419.6724,a
97,-419.9154,a
98,-419.9707,a
99,-422.8801,a
100,-423.4098,a
101,-425.2927,a
102,-425.3249,a
103,-425.5957,a
104,-426.1406,a
105,-426.2241,a
106,-429.3001,a
107,-429.5656,a
108,-429.7817,a
109,-430.0007,a
110,-430.2046,a
111,-430.5644,a
112,-432.8948,a
113,-433.0555,a
114,-433.0688,a
115,-433.0715,a
116,-433.1854,a
117,-433.4465,a
118,-433.6141,a
119,-436.1666,a
120,-439.3699,a
121,-439.3756,a
122,-440.2443,a
123,-442.7480,a
124,-443.8200,a
125,-444.3362,a
126,-447.8485,a
127,-450.8859,a
128,-451.8984,a
129,-452.0985,a
130,-454.0928,a
131,-455.4569,a
132,-458.1858,a
133,-462.4826,a
134,-467.6996,a
135,-470.0604,a
136,-470.6705,a
137,-472.9602,a
138,-475.8174,a
139,-477.4184,a
140,-479.1895,a
141,-483.9396,a
142,-495.1983,a
143,-499.8686,a
144,-500.4806,a
145,-508.7237,a
146,-534.0913,a
147,-551.7689,a
148,-553.1728,a
149,-573.0219,a
150,-587.3523,a


==> Data/irisAvgKNNIntersect.csv <==
x,k_5,k_5_aug,k_10,k_10_aug
1,9.1999,10.1600,15.4134,16.8668
5,16.0266,20.4536,26.4800,31.5598
10,20.6666,31.8666,34.3468,44.2932
20,28.2666,45.6266,43.1866,59.9730
30,32.4268,55.2000,48.3466,70.3732


==> Data/irisAvgKNNIntersectClustBased.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,23.1998,26.2666,20.7998,22.0000
5,32.5334,46.7998,30.1332,41.4000
10,40.9332,62.5334,39.5334,59.4668
20,49.6002,79.2000,47.4668,72.6002
30,56.0002,84.5334,53.2666,80.8668


==> Data/irisCentralitySorted.csv <==
x,centValue,label
1,-284.75,b
2,-285.72,a
3,-286.18,a
4,-286.3,a
5,-286.76,a
6,-287.48,a
7,-287.57,a
8,-288.91,a
9,-289.09,a
10,-289.28,a
11,-290.62,a
12,-290.8,a
13,-291.79,a
14,-292.02,a
15,-292.42,a
16,-293.32,a
17,-295,a
18,-296.67,a
19,-297.2,a
20,-297.76,a
21,-299.72,a
22,-300.23,a
23,-300.25,a
24,-300.92,a
25,-301.67,a
26,-301.92,a
27,-302.61,a
28,-302.99,a
29,-303.44,a
30,-304.42,a
31,-305.4,a
32,-305.86,a
33,-306.32,a
34,-306.92,a
35,-307.95,a
36,-309.71,a
37,-310.12,a
38,-310.33,a
39,-310.78,a
40,-311.27,a
41,-311.5,a
42,-313.83,a
43,-314.04,a
44,-315.38,a
45,-315.81,a
46,-316.11,a
47,-316.9,a
48,-318.66,a
49,-324.33,a
50,-325.61,a
51,-326.31,a
52,-326.79,a
53,-327.07,a
54,-327.16,a
55,-333.3,a
56,-334.08,a
57,-334.39,a
58,-335.64,a
59,-335.87,a
60,-337.8,a
61,-339.22,a
62,-342.35,a
63,-345.64,a
64,-346.83,a
65,-349.64,a
66,-350.11,a
67,-351.1,a
68,-356.11,a
69,-356.47,a
70,-358.75,a
71,-359.13,a
72,-360.96,a
73,-361.08,a
74,-368.44,a
75,-368.85,a
76,-369.77,a
77,-372.85,a
78,-373.27,a
79,-374,a
80,-389.61,a
81,-391.91,a
82,-392.93,a
83,-394,a
84,-396.95,a
85,-400.05,a
86,-404.49,a
87,-406.69,a
88,-406.95,a
89,-409.02,a
90,-412,a
91,-412.73,a
92,-412.99,a
93,-414.71,a
94,-415.97,a
95,-418.05,a
96,-419.67,a
97,-419.92,a
98,-419.97,a
99,-422.88,a
100,-423.41,a
101,-425.29,a
102,-425.32,a
103,-425.6,a
104,-426.14,a
105,-426.22,a
106,-429.3,a
107,-429.57,a
108,-429.78,a
109,-430,a
110,-430.2,a
111,-430.56,a
112,-432.89,a
113,-433.06,a
114,-433.07,a
115,-433.07,a
116,-433.19,a
117,-433.45,a
118,-433.61,a
119,-436.17,a
120,-439.37,a
121,-439.38,a
122,-440.24,a
123,-442.75,a
124,-443.82,a
125,-444.34,a
126,-447.85,a
127,-450.89,a
128,-451.9,a
129,-452.1,a
130,-454.09,a
131,-455.46,a
132,-458.19,a
133,-462.48,a
134,-467.7,a
135,-470.06,a
136,-470.67,a
137,-472.96,a
138,-475.82,a
139,-477.42,a
140,-479.19,a
141,-483.94,a
142,-495.2,a
143,-499.87,a
144,-500.48,a
145,-508.72,a
146,-534.09,a
147,-551.77,a
148,-553.17,a
149,-573.02,a
150,-587.35,a


==> Data/irisCentralitySortedTrunc.csv <==
x,centValue,label
1,-284.75,b
2,-285.72,a
3,-286.18,a
4,-286.3,a
5,-286.76,a
6,-287.48,a
7,-287.57,a
8,-288.91,a
9,-289.09,a
10,-289.28,a


==> Data/irisClassification.csv <==
x,k_10,k_10_aug,k_10_true,trip_boost
1,63.111,74.667,95.556,67
5,91.111,92.889,95.556,91
10,93.333,92.444,95.556,91


==> Data/irisClassificationBoostingComparison.csv <==
x,k_10,k_10_aug,k_10_true,trip_boost
1,92.444,96.222,100,92
2,91.333,95.333,100,95
3,91.556,96.444,100,92


==> Data/irisClassificationLensComparison.csv <==
x,k_5,k_5_aug,k_5_true,k_5_lens,k_10,k_10_aug,k_10_true,k_10_lens
1,62.6667,67.1111,95.5556,14.2222,52,60.4444,98.2222,12
5,78.6667,87.1111,96.8889,14.2222,72.8889,81.7778,96.8889,11.1111
10,82.6667,90.2222,94.6667,18.2222,84.4444,90.2222,96,12.4444
20,87.1111,96,97.3333,13.3333,85.7778,95.5556,97.3333,9.3333
30,84.8889,91.1111,93.7778,12.4444,84.4444,95.5556,96.4444,10.2222


==> Data/irisClusteringLensComparison.csv <==
x,lens_10,lens_w_10,kNNG_aug_10,kNNG_w_aug_10
1,72,71.8667,70.9333,68.8
5,83.8667,83.8667,89.0667,89.0667
10,84.8,84.6667,91.2,91.2
20,84.8,84.8,91.7333,92
30,86.5333,86.4,91.0667,91.1333


==> Data/irisKPCA.csv <==
x,K_10,K_10_aug
1,46.2667,52.1333
5,78.5333,83.6000
10,84.8000,48.9333
20,86.2667,71.6000
30,76.8000,73.0667


==> Data/irisMedian.csv <==
x,med_std,med_std_aug
1,0.3200,0.2554
5,0.2807,0.1497
10,0.1475,0.1382
20,0.1195,0.0604
30,0.1558,0.0961


==> Data/irisMedianComparisonWithCrowdMedian.csv <==
x,med_approx,med_aug_approx,crowd_med
1,20.0000,0.0000,0.0000
5,0.0000,0.0000,0.0000
10,0.0000,20.0000,0.0000
20,0.0000,0.0000,0.0000
30,20.0000,60.0000,0.0000


==> Data/irisNN.csv <==
x,nn10,nn15,nn20,nnS10,nnS15,nnS20
5,0.30489,0.32933,0.35733,0.35689,0.42133,0.45067
10,0.3946,0.41683,0.45587,0.44413,0.50698,0.5419
15,0.48067,0.52311,0.564,0.52911,0.60022,0.64022
20,0.60104,0.64371,0.67407,0.64,0.70089,0.74948
25,0.68122,0.721,0.74822,0.72433,0.77822,0.81456


==> Data/irisNNErr.csv <==
xLeft,xRight,nn10,nn15,nn20,nn10std,nn15std,nn20std,nnS10,nnS15,nnS20,nnS10std,nnS15std,nnS20std
4,6,0.30489,0.32933,0.35733,0.012099,0.023136,0.012718,0.35689,0.42133,0.45067,0.0053867,0.012723,0.005335
9,11,0.3946,0.41683,0.45587,0.0019832,0.019849,0.0067551,0.44413,0.50698,0.5419,0.018621,0.0014555,0.005948
14,16,0.48067,0.52311,0.564,0.0037097,0.0034229,0.01267,0.52911,0.60022,0.64022,0.0045398,0.011705,0.0069376
19,21,0.60104,0.64371,0.67407,0.0060341,0.00025403,0.0055615,0.64,0.70089,0.74948,0.0097464,0.0031064,0.00067757
24,26,0.68122,0.721,0.74822,0.0028366,0.00433,0.0046,0.72433,0.77822,0.81456,0.001665,0.0054209,0.0028388


==> Data/irisNNErrS.csv <==
xLeft,xRight,nn10,nn15,nn20,nn10std,nn15std,nn20std,nnS10,nnS15,nnS20,nnS10std,nnS15std,nnS20std
4,6,0.30489,0.32933,0.35733,0.012099,0.023136,0.012718,0.35689,0.42133,0.45067,0.0053867,0.012723,0.005335
9,11,0.3946,0.41683,0.45587,0.0019832,0.019849,0.0067551,0.44413,0.50698,0.5419,0.018621,0.0014555,0.005948
14,16,0.48067,0.52311,0.564,0.0037097,0.0034229,0.01267,0.52911,0.60022,0.64022,0.0045398,0.011705,0.0069376
19,21,0.60104,0.64371,0.67407,0.0060341,0.00025403,0.0055615,0.64,0.70089,0.74948,0.0097464,0.0031064,0.00067757
24,26,0.68122,0.721,0.74822,0.0028366,0.00433,0.0046,0.72433,0.77822,0.81456,0.001665,0.0054209,0.0028388


==> Data/irisSpearman.csv <==
x,mean,std,meanS,stdS
2,0.70282,0.032221,0.81622,0.018945
5,0.87146,0.013489,0.87592,0.017985
10,0.92518,0.0077867,0.91503,0.0095815
15,0.94001,0.0064338,0.93679,0.0047981
20,0.94816,0.0051941,0.94703,0.0038815
25,0.95274,0.0047758,0.95107,0.0028312

==> Data/irisSpearmanStar.csv <==
x,mean,std,meanS,stdS
2,0.70282,0.032221,0.81622,0.018945
5,0.87146,0.013489,0.87592,0.017985
10,0.92518,0.0077867,0.91503,0.0095815
15,0.94001,0.0064338,0.93679,0.0047981
20,0.94816,0.0051941,0.94703,0.0038815
25,0.95274,0.0047758,0.95107,0.0028312

==> Data/iriscentralityRank.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.4514,0.0543,0.5535,0.0362
5,0.8828,0.0057,0.9034,0.006
10,0.9042,0.0036,0.9063,0.0118
20,0.9274,0.0129,0.93,0.0097
30,0.9441,0.0067,0.95,0.0044


==> Data/irismedianCloseness.csv <==
x,k,kaug
2,3.3333,6.6667
5,0.33333,0.33333
10,2,0
15,1,1
20,0,2.3333
25,1,1
30,4,0
40,3.3333,0


==> Data/irismedianDistDiff.csv <==
x,k,kaug
2,0.098657,0.12091
5,0.039576,0.039576
10,0.091317,0
15,0.047565,0.047565
20,0,0.052767
25,0.047565,0.047565
30,0.14449,0
40,0.10033,0


==> Data/irisrowWiseRank.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.1990,0.0033,0.2434,0.0049
5,0.6707,0.0078,0.8423,0.0031
10,0.8321,0.0045,0.8965,0.0029
20,0.9038,0.0027,0.9286,0.0064
30,0.9272,0.0006,0.9464,0.0004


==> Data/mnist50010_p_0_1_centralitySorted.csv <==
x,centValue,label
1,-1054321.8002,b
2,-1055630.4743,a
3,-1057211.6847,a
4,-1057636.0534,a
5,-1058409.3979,a
6,-1058518.2012,a
7,-1059080.0691,a
8,-1059136.8158,a
9,-1059295.8386,a
10,-1061172.0955,a
11,-1061526.2941,a
12,-1061763.9964,a
13,-1062488.8532,a
14,-1062794.8834,a
15,-1063630.4829,a
16,-1063829.2023,d
17,-1064356.0810,a
18,-1064747.2629,a
19,-1065195.0938,a
20,-1065246.3157,a
21,-1065767.9031,a
22,-1066150.6348,a
23,-1066276.3509,a
24,-1066672.9375,a
25,-1066894.8606,a
26,-1066901.5442,a
27,-1067116.2398,a
28,-1067556.0771,a
29,-1068137.1194,a
30,-1068733.2924,a
31,-1069083.2989,a
32,-1069427.4139,a
33,-1069457.1113,a
34,-1069613.3781,a
35,-1070407.4475,a
36,-1070480.4127,a
37,-1070536.5910,a
38,-1070768.7979,a
39,-1071355.7478,a
40,-1072106.8612,a
41,-1073568.6205,a
42,-1073645.3313,a
43,-1074465.7556,a
44,-1074554.4299,a
45,-1075896.9377,a
46,-1076831.6916,a
47,-1076971.0745,a
48,-1077017.7630,c
49,-1077188.3259,a
50,-1078167.9085,a
51,-1078315.2918,a
52,-1078424.7041,a
53,-1079472.7238,a
54,-1079800.8657,a
55,-1080705.8870,a
56,-1081013.8203,a
57,-1082010.3344,a
58,-1082054.7679,a
59,-1082475.0479,a
60,-1082953.5007,a
61,-1083474.5724,a
62,-1083524.7913,a
63,-1084192.5888,a
64,-1084547.1257,a
65,-1084868.8911,a
66,-1084877.5139,a
67,-1085417.4247,a
68,-1086033.3374,a
69,-1086201.5085,a
70,-1086683.9200,a
71,-1086900.4632,a
72,-1087476.0216,a
73,-1087604.9622,a
74,-1087623.4490,a
75,-1087814.9599,a
76,-1087879.1496,a
77,-1088112.6008,a
78,-1088194.1482,a
79,-1088302.1489,a
80,-1088453.7790,a
81,-1089145.2227,a
82,-1089160.5804,a
83,-1089213.3976,a
84,-1089226.5280,a
85,-1089632.5038,a
86,-1090765.9899,a
87,-1091803.1134,a
88,-1091856.3314,a
89,-1091958.6005,a
90,-1093082.3605,a
91,-1093368.7107,a
92,-1093865.8893,a
93,-1095016.3028,a
94,-1095245.3710,a
95,-1095668.1687,a
96,-1096147.4031,a
97,-1096247.7139,a
98,-1096457.9624,a
99,-1096491.9297,a
100,-1096524.7226,a
101,-1097173.2233,a
102,-1097371.8070,a
103,-1097482.4232,a
104,-1097870.6420,a
105,-1099086.9771,a
106,-1099242.0845,a
107,-1099351.2258,a
108,-1100380.4279,a
109,-1100685.9367,a
110,-1101293.3055,a
111,-1102093.1272,a
112,-1103962.2619,a
113,-1104373.6492,a
114,-1104581.0830,a
115,-1105924.2118,a
116,-1106621.2057,a
117,-1106980.8362,a
118,-1108012.1073,a
119,-1108660.8594,a
120,-1109725.6387,a
121,-1110738.9045,a
122,-1110976.0158,a
123,-1111318.6045,a
124,-1112220.2053,a
125,-1112251.1959,a
126,-1112318.0457,a
127,-1112451.4469,a
128,-1113270.1045,a
129,-1114168.7780,a
130,-1115039.1404,a
131,-1115079.8917,a
132,-1115867.9235,a
133,-1116771.2837,a
134,-1117297.9667,a
135,-1118074.3662,a
136,-1118091.0243,a
137,-1118699.7135,a
138,-1118849.2757,a
139,-1119238.2311,a
140,-1120321.5670,a
141,-1121055.4209,a
142,-1121247.7753,a
143,-1121323.1725,a
144,-1123927.8759,a
145,-1124545.9856,a
146,-1124920.1695,a
147,-1124931.0658,a
148,-1125462.1129,a
149,-1126365.2128,a
150,-1126713.4448,a
151,-1127761.6980,a
152,-1130610.6067,a
153,-1131015.3508,a
154,-1131528.3192,a
155,-1132268.8252,a
156,-1132361.1799,a
157,-1132457.3988,a
158,-1133147.3127,a
159,-1133625.9822,a
160,-1133804.3743,a
161,-1134068.7411,a
162,-1134783.7007,a
163,-1134813.0936,a
164,-1136787.8213,a
165,-1137074.2108,a
166,-1137254.3984,a
167,-1137581.5129,a
168,-1138379.7637,a
169,-1139325.7496,a
170,-1141785.7157,a
171,-1141799.7295,a
172,-1142047.0829,a
173,-1142334.8045,a
174,-1143276.8427,a
175,-1143763.5198,a
176,-1144330.5359,a
177,-1144918.4319,a
178,-1145527.1915,a
179,-1145782.6758,a
180,-1147033.1420,a
181,-1147913.4266,a
182,-1149037.2631,a
183,-1149427.5952,a
184,-1150195.8030,a
185,-1150335.7849,a
186,-1150410.1554,a
187,-1151523.9126,a
188,-1152291.7044,a
189,-1152476.3817,a
190,-1152546.5937,a
191,-1154890.0636,a
192,-1155442.0628,a
193,-1157603.4662,a
194,-1157850.1749,a
195,-1158318.3936,a
196,-1161284.5338,a
197,-1161788.8448,a
198,-1161974.5822,a
199,-1163438.5638,a
200,-1163462.1065,a
201,-1164941.0712,a
202,-1166612.4920,a
203,-1167009.8687,a
204,-1169731.4041,a
205,-1170135.8315,a
206,-1172051.4635,a
207,-1173314.1177,a
208,-1176672.7784,a
209,-1176883.6971,a
210,-1177777.7655,a
211,-1177916.2812,a
212,-1178157.2529,a
213,-1179356.0358,a
214,-1180850.7355,a
215,-1181085.6884,a
216,-1182039.9879,a
217,-1182119.7852,a
218,-1183959.2980,a
219,-1186145.0867,a
220,-1186201.4752,a
221,-1187517.1425,a
222,-1190081.9781,a
223,-1193207.4094,a
224,-1194438.8588,a
225,-1196943.0121,a
226,-1197934.9735,a
227,-1199090.4314,a
228,-1202008.9488,a
229,-1203226.0729,a
230,-1204479.5067,a
231,-1204929.3866,a
232,-1207751.7894,a
233,-1209889.0807,a
234,-1210955.6321,a
235,-1212268.1057,a
236,-1212546.4546,a
237,-1219644.8323,a
238,-1219992.4991,a
239,-1220022.0252,a
240,-1221613.5966,a
241,-1222746.7027,a
242,-1225848.3762,a
243,-1227325.4535,a
244,-1232941.4573,a
245,-1234822.2790,a
246,-1235209.4668,a
247,-1236244.8679,a
248,-1237755.5207,a
249,-1239247.0695,a
250,-1240709.6753,a
251,-1240886.5407,a
252,-1242297.4419,a
253,-1242743.8367,a
254,-1243461.6833,a
255,-1246108.7592,a
256,-1247173.7085,a
257,-1250042.8298,a
258,-1252032.1999,a
259,-1252881.4653,a
260,-1253837.0072,a
261,-1256297.7470,a
262,-1256632.0522,a
263,-1257236.1367,a
264,-1258323.5963,a
265,-1261534.5105,a
266,-1261665.5245,a
267,-1262128.8796,a
268,-1263065.7186,a
269,-1263444.0779,a
270,-1264601.9924,a
271,-1267071.0745,a
272,-1269262.7964,a
273,-1272100.2052,a
274,-1273248.7488,a
275,-1273679.5436,a
276,-1274307.7974,a
277,-1277175.3419,a
278,-1277632.2000,a
279,-1277772.9993,a
280,-1279167.7820,a
281,-1279453.9067,a
282,-1281274.9168,a
283,-1281660.2585,a
284,-1283866.1419,a
285,-1284257.8923,a
286,-1284497.4801,a
287,-1284574.7029,a
288,-1285742.4686,a
289,-1286575.8735,a
290,-1286648.9388,a
291,-1286929.2987,a
292,-1289539.0278,a
293,-1290291.9451,a
294,-1290403.2231,a
295,-1290466.0773,a
296,-1290680.7083,a
297,-1290717.0021,a
298,-1291998.5696,a
299,-1292635.0749,a
300,-1292758.6485,a
301,-1293866.6738,a
302,-1294632.6782,a
303,-1295791.3922,a
304,-1297169.2938,a
305,-1297239.6268,a
306,-1297608.2279,a
307,-1298419.9010,a
308,-1298487.6074,a
309,-1303417.8367,a
310,-1303508.6562,a
311,-1303773.8465,a
312,-1304488.1530,a
313,-1304996.6449,a
314,-1305461.4920,a
315,-1306045.6936,a
316,-1306286.4576,a
317,-1306547.8791,a
318,-1306991.7641,a
319,-1307394.7451,a
320,-1308013.2337,a
321,-1309088.3695,a
322,-1309715.7121,a
323,-1310770.0024,a
324,-1311645.1240,a
325,-1312574.8897,a
326,-1313515.7217,a
327,-1314044.0047,a
328,-1315395.5357,a
329,-1315590.4512,a
330,-1315964.9882,a
331,-1316484.8914,a
332,-1316588.1412,a
333,-1317123.6882,a
334,-1317900.6978,a
335,-1320157.3167,a
336,-1321524.7538,a
337,-1321920.4534,a
338,-1323926.3457,a
339,-1324239.4355,a
340,-1325198.8740,a
341,-1326305.1707,a
342,-1327070.0222,a
343,-1327851.0961,a
344,-1328165.0416,a
345,-1328595.7068,a
346,-1328654.5327,a
347,-1331168.1438,a
348,-1332167.3733,a
349,-1332638.5855,a
350,-1332978.4935,a
351,-1333016.2418,a
352,-1333247.8704,a
353,-1334883.6906,a
354,-1335750.9724,a
355,-1337504.8211,a
356,-1337561.5309,a
357,-1338248.3730,a
358,-1338698.6261,a
359,-1339292.8703,a
360,-1339444.7723,a
361,-1339549.2469,a
362,-1339932.4187,a
363,-1340286.0319,a
364,-1340753.6626,a
365,-1341648.7729,a
366,-1341937.2707,a
367,-1342348.9877,a
368,-1342443.6581,a
369,-1343002.4560,a
370,-1343628.4007,a
371,-1344353.8860,a
372,-1345118.8966,a
373,-1345874.2978,a
374,-1347549.1429,a
375,-1347621.9080,a
376,-1347649.0696,a
377,-1347858.9331,a
378,-1348392.2088,a
379,-1348951.4836,a
380,-1350204.1753,a
381,-1350289.5407,a
382,-1350547.0834,a
383,-1351586.6418,a
384,-1351943.4967,a
385,-1353353.7713,a
386,-1353656.8709,a
387,-1354228.7843,a
388,-1354327.9734,a
389,-1356006.3517,a
390,-1356211.1506,a
391,-1356278.0883,a
392,-1357061.7584,a
393,-1359097.1317,a
394,-1359768.2717,a
395,-1360905.9222,a
396,-1363557.7559,a
397,-1363624.3096,a
398,-1364939.5644,a
399,-1365412.9197,a
400,-1365749.2834,a
401,-1366949.0191,a
402,-1368026.4955,a
403,-1368236.8638,a
404,-1370699.6488,a
405,-1373130.3316,a
406,-1373418.0519,a
407,-1374541.7972,a
408,-1375168.4408,a
409,-1375908.9522,a
410,-1376718.7331,a
411,-1377427.8301,a
412,-1377940.3137,a
413,-1378192.0659,a
414,-1378259.9846,a
415,-1378271.3892,a
416,-1379496.3815,a
417,-1379710.5620,a
418,-1380689.3381,a
419,-1382312.4672,a
420,-1382935.3862,a
421,-1385683.9403,a
422,-1387378.2237,a
423,-1388160.2406,a
424,-1389532.9582,a
425,-1389981.7170,a
426,-1390222.5384,a
427,-1390491.6689,a
428,-1391169.4311,a
429,-1391336.8890,a
430,-1391741.2641,a
431,-1392769.7495,a
432,-1393708.1666,a
433,-1396287.6997,a
434,-1396599.4960,a
435,-1396852.4852,a
436,-1397425.3169,a
437,-1397974.2966,a
438,-1402147.6959,a
439,-1403375.7740,a
440,-1403468.6421,a
441,-1403515.7036,a
442,-1404250.1083,a
443,-1406926.5684,a
444,-1407104.4668,a
445,-1407173.2244,a
446,-1409830.4672,a
447,-1411490.9320,a
448,-1412628.0444,a
449,-1412703.2403,a
450,-1413513.8231,a
451,-1414194.7631,a
452,-1415220.0800,a
453,-1417684.8580,a
454,-1418650.6298,a
455,-1422701.0784,a
456,-1425837.2808,a
457,-1430447.3583,a
458,-1436656.4518,a
459,-1440014.8834,a
460,-1444007.9834,a
461,-1445209.7491,a
462,-1447389.3640,a
463,-1452653.2498,a
464,-1453323.9193,a
465,-1456527.9765,a
466,-1458680.3717,a
467,-1462462.9497,a
468,-1467586.7880,a
469,-1467711.8124,a
470,-1468455.2756,a
471,-1473974.1318,a
472,-1474213.1468,a
473,-1478746.5786,a
474,-1479850.5686,a
475,-1480085.8718,a
476,-1481742.3257,a
477,-1486822.8180,a
478,-1491427.2906,a
479,-1497865.8579,a
480,-1500371.4987,a
481,-1501857.3301,a
482,-1504899.9840,a
483,-1508852.5565,a
484,-1511830.9834,a
485,-1512338.7163,a
486,-1514307.9915,a
487,-1515347.0309,a
488,-1517516.8363,a
489,-1517814.2092,a
490,-1518210.7362,a
491,-1520171.4810,a
492,-1522257.2563,a
493,-1527168.5715,a
494,-1533987.2447,a
495,-1537032.7636,a
496,-1544389.6419,a
497,-1559825.2219,a
498,-1566413.9924,a
499,-1582916.2877,a
500,-1607784.1229,a


==> Data/mnist500AvgKNNIntersect.csv <==
x,k_5,k_5_aug,k_10,k_10_aug
1,5.4480,6.9680,9.4720,11.9760
5,10.9760,20.9840,18.5840,30.2560
10,13.7360,31.2640,23.4400,43.5360
20,18.8480,45.5920,30.7040,60.2800
30,22.7040,56.3120,35.3960,70.5320


==> Data/mnist500AvgKNNIntersectClustBased.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,5.1200,8.8000,4.7800,7.3400
5,9.8000,25.8400,9.8400,21.6000
10,12.3600,35.2400,11.3400,31.6800
20,17.2800,51.7600,16.3800,44.2600
30,22.1200,60.9600,20.1200,54.6400


==> Data/mnist500CentralityRank.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.8714,0.0065,0.8336,0.0064
5,0.9220,0.0045,0.7492,0.0102
10,0.9084,0.0022,0.8450,0.0036
20,0.8938,0.0004,0.8835,0.0009
30,0.8901,0.0008,0.8890,0.0007


==> Data/mnist500Classification.csv <==
x,k_5,k_5_aug,k_5_true,k_10,k_10_aug,k_10_true
1,96.2670,97.7330,100.0000,97.4670,97.8670,100.0000
5,99.3330,99.4670,100.0000,99.3330,99.8670,100.0000
10,99.4670,100.0000,100.0000,99.8670,100.0000,100.0000
20,99.6000,100.0000,100.0000,99.8670,100.0000,100.0000
30,100.0000,100.0000,100.0000,100.0000,100.0000,100.0000


==> Data/mnist500ClassificationLensComparison.csv <==
x,k_5,k_5_aug,k_5_true,k_5_lens,k_10,k_10_aug,k_10_true,k_10_lens
1,87.3333,91.0667,99.4667,49.4667,90.6667,89.0667,100.0000,52.0000
5,94.1333,96.2667,99.8667,45.4667,94.6667,96.5333,100.0000,45.7333
10,95.7333,98.5333,99.7333,49.0667,94.9333,98.2667,100.0000,44.0000
20,95.7333,99.0667,99.4667,45.3333,95.7333,98.8000,99.8667,40.9333
30,97.2000,98.8000,99.3333,42.9333,96.9333,99.7333,100.0000,41.8667


==> Data/mnist500ClusteringLensComparison.csv <==
x,lens_10,lens_w_10,kNNG_aug_10,kNNG_w_aug_10
1,95.8800,95.8800,95.6400,95.6800
5,97.3200,97.3200,97.1600,97.1600
10,96.8000,96.8400,98.1200,98.1200
20,97.5600,97.5600,99.2000,99.2000
30,98.0000,98.0000,99.3200,99.3200


==> Data/mnist500KPCA.csv <==
x,K_10,K_10_aug
1,83.8000,76.9200
5,75.9600,97.0000
10,76.0800,94.8400
20,91.8400,91.4400
30,99.0000,90.2000


==> Data/mnist500Median.csv <==
x,med_std,med_std_aug
1,3.3444,2.8542
5,3.3934,2.1178
10,3.5257,3.5257
20,3.5257,3.5257
30,3.5257,3.5257


==> Data/mnist500RowWiseRank.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.4038,0.0004,0.6836,0.0022
5,0.7971,0.0002,0.8794,0.0002
10,0.8562,0.0004,0.8883,0.0002
20,0.8853,0.0003,0.8978,0.0002
30,0.8934,0.0005,0.9004,0.0002


==> Data/mnistClassification.csv <==
x,k,kaug,lens
2,66.667,53.333,40
5,80,73.333,46.667
10,80,86.667,46.667
15,86.667,86.667,26.667
20,86.667,86.667,26.667
25,86.667,86.667,33.333
30,86.667,86.667,46.667
40,86.667,86.667,40


==> Data/mnistNN.csv <==
x,n5,n10,n5aug,n10aug
2,21.413,34.253,22.08,34.32
5,30.853,46.413,30,46.12
10,38.987,57.12,44.987,61.747
15,46.16,62.867,56.24,72.133
20,50.64,67.36,64.213,79.48
25,53.867,70.934,72.16,84.4
30,57.52,74.333,74.32,87.013
40,62.454,77.907,82.133,90.507


==> Data/mnistRowWiseRank.csv <==
x,k,kstd,kaug,kaugstd
2,0.64858,0.0067104,0.78446,0.0012021
5,0.81802,0.00098995,0.8321,0.0010112
10,0.86276,0.00060811,0.85401,9.90E-05
15,0.8724,8.49E-05,0.86466,0.00039598
20,0.8766,0.00018385,0.86983,0.00032527
25,0.87901,0.0018809,0.87314,0.00077782
30,0.88057,0.00040305,0.8758,0.00015556
40,0.88193,0.00030406,0.87931,0.00011314


==> Data/mnistcentralityRank.csv <==
x,k,kstd,kaug,kaugstd
2,0.69434,0.036217,0.70847,0.057194
5,0.79294,0.015553,0.7678,0.0089183
10,0.83432,0.019486,0.82047,0.014615
15,0.8363,0.0052739,0.83486,0.0026702
20,0.84973,0.0058495,0.85119,0.0035739
25,0.84439,0.0041551,0.85655,0.010114
30,0.84022,0.0028678,0.85763,0.0048055
40,0.84723,0.0031706,0.8729,0.0019034


==> Data/moonsClassification.csv <==
x,k_10,k_10_aug,k_10_true,trip_boost
1,92.4,97.333,100,83
5,99.467,100,100,93
10,99.867,100,100,95


==> Data/tmp.csv <==
x,y,error
2,0.2559,0.0603
5,0.6438,0.2075
10,0.0834,0.1724
15,0.3111,0.1168
20,0.3177,0.127
25,0.6083,0.182


==> Data/tmp2.csv <==
x,y,error
2,0.1559,0.0703
5,0.4438,0.4075
10,0.5834,0.2724
15,0.6111,0.3168
20,0.5177,0.427
25,0.4083,0.682


==> Data/usps100medianCloseness.csv <==
x,k,kaug
2,8,3.6667
5,2.3333,0.33333
10,3,0
15,0.33333,0.33333
20,1.6667,0
25,0,0
30,1.6667,0
40,1.6667,0


==> Data/usps100medianDistDiff.csv <==
x,k,kaug
2,0.44984,0.23935
5,0.61605,0.19422
10,0.23847,0
15,0.19422,0.19422
20,0.22761,0
25,0,0
30,0.22761,0
40,0.22761,0


==> Data/usps100medianRankDiff.csv <==
x,k,kaug
2,7.3333,1.6667
5,13,6.3333
10,12.333,0
15,6.3333,6.3333
20,0.33333,0
25,0,0
30,0.33333,0
40,0.33333,0


==> Data/usps150centralityRank.csv <==
x,k,kstd,kaug,kaugstd
2,0.69434,0.036217,0.70847,0.057194
5,0.79294,0.015553,0.7678,0.0089183
10,0.83432,0.019486,0.82047,0.014615
15,0.8363,0.0052739,0.83486,0.0026702
20,0.84973,0.0058495,0.85119,0.0035739
25,0.84439,0.0041551,0.85655,0.010114
30,0.84022,0.0028678,0.85763,0.0048055
40,0.84723,0.0031706,0.8729,0.0019034


==> Data/usps150medianCloseness.csv <==
x,k,kaug
2,9.3333,8
5,21,20.333
10,3,3
15,1.6667,3
20,2.3333,3
25,3,3
30,3,3
40,2.3333,3


==> Data/usps150medianDistDiff.csv <==
x,k,kaug
2,0.46005,0.45797
5,0.73563,0.73966
10,0.5983,0.5983
15,0.56712,0.5983
20,0.58271,0.5983
25,0.5983,0.5983
30,0.5983,0.5983
40,0.58271,0.5983


==> Data/uspsClassification.csv <==
x,k,kaug,lens
2,73.333,73.333,53.333
5,93.333,73.333,26.667
10,93.333,93.333,53.333
15,93.333,93.333,20
20,93.333,93.333,46.667
25,93.333,93.333,40
30,93.333,93.333,46.667
40,93.333,93.333,46.667


==> Data/uspsNN.csv <==
x,n5,n10,n5aug,n10aug
2,20.4,34.586,20.16,34.133
5,30.053,46.507,29.92,43.733
10,38.827,56.707,44.187,60.906
15,43.787,62.813,55.52,73.293
20,50.053,67.387,64.667,80.213
25,52.773,70.587,70.96,84.8
30,56.88,73.107,75.28,87.52
40,61.014,77.333,81.573,91.2


==> Data/uspsRWiseRank.csv <==
x,k,kstd,kaug,kaugstd
2,0.60609,0.0039315,0.73273,0.0074883
5,0.78029,0.002086,0.8389,0.00052326
10,0.82905,0.00012021,0.85702,0.00047376
15,0.84578,0.0024466,0.8588,0.00049497
20,0.85533,0.0011738,0.86291,0.00037477
25,0.85898,0.00065761,0.86402,0.00084853
30,0.85891,0.00056569,0.86404,0.00039598
40,0.86221,0.0009051,0.86572,0.00014849


==> Data/uspsclusteringCmp.csv <==
x,k,kaug,kw,kwaug,lens,lensw
2,0.88,0.66,0.84,0.66,0.90667,0.92
5,0.88667,0.86,0.87333,0.84667,0.80667,0.76667
10,0.82,0.83333,0.81333,0.82667,0.79333,0.80667
15,0.84,0.84667,0.84667,0.87333,0.68667,0.62667
20,0.73333,0.82667,0.75333,0.84,0.65333,0.64667
25,0.84,0.84667,0.82667,0.84,0.65333,0.61333
30,0.82667,0.83333,0.84667,0.82667,0.72667,0.62667
40,0.82,0.83333,0.82667,0.84667,0.66667,0.62667


==> Data/wineNN.csv <==
x,nn10,nn15,nn20,nnS10,nnS15,nnS20
5,0.28877,0.3206,0.35169,0.34232,0.40337,0.45468
10,0.38015,0.40984,0.45024,0.43205,0.4984,0.5519
15,0.47753,0.51124,0.55468,0.52903,0.60375,0.65918
20,0.59089,0.62372,0.65893,0.63808,0.6985,0.75169
25,0.66404,0.69906,0.72828,0.70712,0.76123,0.80749


==> Data/wineNNErr.csv <==
xLeft,xRight,nn10,nn15,nn20,nn10std,nn15std,nn20std,nnS10,nnS15,nnS20,nnS10std,nnS15std,nnS20std
4,6,0.28877,0.3206,0.35169,0.010719,0.015943,0.016962,0.34232,0.40337,0.45468,0.012328,0.01988,0.0076445
9,11,0.38015,0.40984,0.45024,0.0072798,0.018691,0.011982,0.43205,0.4984,0.5519,0.012044,0.010493,0.01147
14,16,0.47753,0.51124,0.55468,0.0070419,0.002805,0.015931,0.52903,0.60375,0.65918,0.0079886,0.0079711,0.0019766
19,21,0.59089,0.62372,0.65893,0.0056356,0.0069308,0.015486,0.63808,0.6985,0.75169,0.0013193,0.0082112,0.0032017
24,26,0.66404,0.69906,0.72828,0.0041551,0.0026074,0.0071392,0.70712,0.76123,0.80749,0.0037078,0.0021926,0.0015479


==> Data/wineNNErrS.csv <==
xLeft,xRight,nn10,nn15,nn20,nn10std,nn15std,nn20std,nnS10,nnS15,nnS20,nnS10std,nnS15std,nnS20std
4,6,0.28877,0.3206,0.35169,0.010719,0.015943,0.016962,0.34232,0.40337,0.45468,0.012328,0.01988,0.0076445
9,11,0.38015,0.40984,0.45024,0.0072798,0.018691,0.011982,0.43205,0.4984,0.5519,0.012044,0.010493,0.01147
14,16,0.47753,0.51124,0.55468,0.0070419,0.002805,0.015931,0.52903,0.60375,0.65918,0.0079886,0.0079711,0.0019766
19,21,0.59089,0.62372,0.65893,0.0056356,0.0069308,0.015486,0.63808,0.6985,0.75169,0.0013193,0.0082112,0.0032017
24,26,0.66404,0.69906,0.72828,0.0041551,0.0026074,0.0071392,0.70712,0.76123,0.80749,0.0037078,0.0021926,0.0015479


==> Data/wineSpearman.csv <==
x,mean,std,meanS,stdS
2,0.63403,0.03739,0.77535,0.019502
5,0.80867,0.014835,0.82796,0.011998
10,0.85889,0.0096299,0.85256,0.0059002
15,0.87413,0.0068525,0.86494,0.003506
20,0.88006,0.0052545,0.87134,0.0027547
25,0.88375,0.0046199,0.87564,0.002132


==> Data/wineSpearmanStar.csv <==
x,mean,std,meanS,stdS
2,0.63403,0.03739,0.77535,0.019502
5,0.80867,0.014835,0.82796,0.011998
10,0.85889,0.0096299,0.85256,0.0059002
15,0.87413,0.0068525,0.86494,0.003506
20,0.88006,0.0052545,0.87134,0.0027547
25,0.88375,0.0046199,0.87564,0.002132


==> Data/zoo20_p_0_3_centralitySorted.csv <==
x,centValue,label
1,-285.5940,b
2,-285.7905,d
3,-285.8018,a
4,-285.8236,a
5,-285.8561,a
6,-285.8582,a
7,-285.8876,a
8,-285.9658,a
9,-286.0040,a
10,-286.0835,a
11,-289.7955,a
12,-289.8107,a
13,-289.9476,a
14,-290.2034,a
15,-290.2679,a
16,-290.2938,a
17,-293.3802,a
18,-293.4381,a
19,-294.8348,a
20,-295.0357,a
21,-298.3591,a
22,-298.6183,a
23,-299.2293,c
24,-300.4295,a
25,-302.1592,a
26,-303.2240,a
27,-303.3646,a
28,-303.4539,a
29,-304.5822,a
30,-305.2611,a
31,-305.3323,a
32,-305.3747,a
33,-305.3828,a
34,-305.4030,a
35,-305.4210,a
36,-305.5161,a
37,-305.5364,a
38,-305.5437,a
39,-305.5542,a
40,-305.5978,a
41,-305.6322,a
42,-306.6211,a
43,-306.7202,a
44,-306.8663,a
45,-308.8745,a
46,-309.3606,a
47,-309.5230,a
48,-309.5283,a
49,-310.2521,a
50,-310.4897,a
51,-310.5656,a
52,-310.8483,a
53,-312.0361,a
54,-312.9880,a
55,-314.0520,a
56,-315.0875,a
57,-316.1485,a
58,-316.8288,a
59,-319.2680,a
60,-319.4884,a
61,-319.4990,a
62,-320.2449,a
63,-320.5247,a
64,-328.5390,a
65,-339.0689,a
66,-375.8728,a
67,-378.4101,a
68,-388.7146,a
69,-388.8493,a
70,-388.8549,a
71,-388.9566,a
72,-388.9757,a
73,-391.5337,a
74,-392.7990,a
75,-392.9132,a
76,-393.1261,a
77,-393.1526,a
78,-393.3729,a
79,-393.6371,a
80,-397.4620,a
81,-397.6837,a
82,-402.5023,a
83,-402.6088,a
84,-404.2239,a
85,-406.6712,a
86,-407.5275,a
87,-408.0038,a
88,-410.4308,a
89,-419.3466,a
90,-419.8346,a
91,-421.5127,a
92,-426.0956,a
93,-426.2900,a
94,-426.3380,a
95,-426.4436,a
96,-431.8794,a
97,-432.0779,a
98,-438.1006,a
99,-447.7618,a
100,-584.6773,a
101,-589.3230,a


==> Data/zooAvgKNNIntersect.csv <==
x,k_5,k_5_aug,k_10,k_10_aug
1,10.6138,12.0790,21.1088,21.4058
5,19.6436,23.1284,31.5444,34.6338
10,25.4654,30.8120,39.4654,44.9110
20,31.6038,45.5846,48.8516,61.6830
30,35.2872,54.8514,54.5940,70.9900


==> Data/zooAvgKNNIntersectClustBased.csv <==
x,k_1,k_1_aug,k_2,k_2_aug
1,16.0394,19.0100,15.8416,18.0200
5,28.5148,35.0494,25.3464,30.6932
10,34.2572,46.5348,30.2970,41.5840
20,40.7920,60.0000,38.7128,57.0296
30,44.5544,70.4950,43.5644,65.8416


==> Data/zooCentralityRank.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.2126,0.1021,0.2356,0.1060
5,0.6331,0.0445,0.7044,0.0087
10,0.7099,0.0210,0.7223,0.0231
20,0.7121,0.0160,0.7542,0.0125
30,0.7279,0.0153,0.7767,0.0217


==> Data/zooClassification.csv <==
x,k_5,k_5_aug,k_5_true,k_10,k_10_aug,k_10_true
1,50.0000,53.3330,83.3330,55.3330,54.0000,80.0000
5,70.6670,67.3330,83.3330,72.0000,71.3330,80.0000
10,74.0000,77.3330,83.3330,77.3330,77.3330,80.0000
20,77.3330,80.0000,83.3330,79.3330,80.0000,80.0000
30,80.6670,80.6670,83.3330,80.6670,80.0000,80.0000


==> Data/zooClassificationLensComparison.csv <==
x,k_5,k_5_aug,k_5_true,k_5_lens,k_10,k_10_aug,k_10_true,k_10_lens
1,42.6667,42,85.3333,34,54,52.6667,82,46.6667
5,44,52.6667,86,36.6667,48,54.6667,80.6667,37.3333
10,58.6667,70.6667,94,42.6667,55.3333,66.6667,79.3333,46
20,62,76,88.6667,45.3333,63.3333,76.6667,81.3333,45.3333
30,60,78.6667,90,40,62,74.6667,78.6667,48


==> Data/zooClassification_1.csv <==
x,k,kaug,lens
15,0.7,0.9,0.63333
16,0.73333,0.68333,0.6
17,0.86667,0.68333,0.61667
18,0.63333,0.61667,0.8
19,0.66667,0.68333,0.66667
20,0.68333,0.86667,0.58333
21,0.68333,0.68333,0.66667
22,0.66667,0.68333,0.65
23,0.83333,0.7,0.55
24,0.71667,0.7,0.43333
25,0.68333,0.7,0.46667
26,0.68333,0.68333,0.65
27,0.85,0.66667,0.6
28,0.45,0.63333,0.65
29,0.55,0.73333,0.61667
30,0.63333,0.73333,0.66667


==> Data/zooClusteringLensComparison.csv <==
x,lens_10,lens_w_10,kNNG_aug_10,kNNG_w_aug_10
1,56.8317,59.0099,57.0297,56.8713
5,70.495,70.0594,72.2772,72.4752
10,71.8812,71.8812,73.0693,74.6535
20,75.0495,72.6733,80.9901,76.4356
30,76.4356,74.6535,81.7822,77.4257


==> Data/zooKPCA.csv <==
x,K_10,K_10_aug
1,43.1683,43.3663
5,51.2871,55.2475
10,57.0297,62.1782
20,64.9505,66.7327
30,74.4554,67.9208


==> Data/zooMedian.csv <==
x,med_std,med_std_aug
1,0.5852,0.2107
5,0.2650,0.2356
10,0.2307,0.1961
20,0.0330,0.0736
30,0.0408,0.1511


==> Data/zooMedianComparisonWithCrowdMedian.csv <==
x,med_approx,med_aug_approx,crowd_med
1,60.0000,20.0000,0.0000
5,20.0000,20.0000,0.0000
10,40.0000,40.0000,0.0000
20,60.0000,60.0000,0.0000
30,60.0000,80.0000,0.0000


==> Data/zooNN.csv <==
x,n5,n10,n5aug,n10aug
2,26.773,39.584,26.218,40.099
5,34.178,50.574,33.346,49.703
10,40.277,59.782,43.96,61.742
15,47.169,64.871,52.158,69.743
20,49.228,67.367,57.426,75.247
25,51.723,70.574,60.832,78.258
30,54.257,73.01,66.02,81.525
40,57.584,76.634,68.594,84.118


==> Data/zooclusteringCmp.csv <==
x,k,kaug,kw,kwaug,lens,lensw
2,0.51485,0.63366,0.51485,0.67327,0.58416,0.57426
5,0.57426,0.66337,0.52475,0.67327,0.61386,0.64356
10,0.60396,0.70297,0.59406,0.68317,0.62376,0.63366
15,0.59406,0.59406,0.56436,0.57426,0.58416,0.63366
20,0.64356,0.71287,0.54455,0.66337,0.61386,0.64356
25,0.58416,0.72277,0.52475,0.68317,0.63366,0.66337
30,0.64356,0.69307,0.56436,0.69307,0.63366,0.57426
40,0.61386,0.65347,0.52475,0.70297,0.61386,0.56436


==> Data/zoorowWiseRank.csv <==
x,avg_row_corr,std_row_corr,avg_row_corr_aug,std_row_corr_aug
1,0.1653,0.0145,0.1746,0.0138
5,0.4554,0.0028,0.6897,0.0014
10,0.6652,0.0055,0.8308,0.0027
20,0.8200,0.0066,0.8786,0.0017
30,0.8650,0.0021,0.8892,0.0000

